Classical visual illusions in vision-language models under an instruction ladder

Vision-language models (VLMs) often name the "illusory" answer when shown a classical visual illusion, but it is unclear whether that answer comes from the picture or from knowledge about famous figures. We drew 300 new stimuli of 25 classical illusions in three conditions--the illusion, the illusion with its inducing elements reversed, and a control with the inducing elements removed--and asked about each image at eight rungs of an instruction ladder that runs from a false fact, through a neutral question and an instruction to report the physical truth, to telling the model the name of the illusion and finally the true answer. Claude Sonnet 5.5 and Claude Haiku 5.5, with thinking off and on, gave 460,800 answers. When asked for the physical fact, all four settings almost never gave the illusion answer, and they resolved real 10% differences in the same displays. When asked how the picture looks, the illusion answers returned, and they did not vanish after the true answer was stated. Two measures that cancel position preferences and recognition of the figure suggest that much of this depends on the stimulus: among side answers, Sonnet with thinking chose the illusion side in 85% of cases after being told the truth (95% CI 74--96%), with 16 of the 25 illusions showing a stimulus-driven effect. Yet for five figures--the Fraser spiral, Kanizsa triangle, Pinna--Brelstaff rings, Ouchi pattern and, for Haiku, the rotating snakes--the models gave the illusion answer to the control images as well, which suggests that they answered from the figure rather than from the effect. A false fact was mostly followed on control images but not on illusion images. The stimuli, prompts, all responses and the code are released for testing further models; the Python code that draws the stimuli is parametric and can generate new illusion images for other studies with models or human observers.

==> curve_D.dat <==
rung Haikuoff Haikuofflo Haikuoffhi Haikuon Haikuonlo Haikuonhi Sonnetoff Sonnetofflo Sonnetoffhi Sonneton Sonnetonlo Sonnetonhi
-1 0.8095 0.6842 0.9119 0.8081 0.6519 0.9271 0.8134 0.6958 0.9229 0.8708 0.7657 0.9621
0 0.5427 0.3779 0.7006 0.7877 0.6070 0.9338 0.7182 0.5356 0.8904 0.8088 0.6404 0.9399
1 0.5618 0.4189 0.7015 0.7731 0.5508 0.9538 0.8065 0.6514 0.9435 0.9176 0.7839 1.0000
2 0.4754 0.2982 0.6591 0.4127 0.0000 0.7963 0.5556 0.0000 1.0000 0.7500 0.0000 1.0000
3 0.6090 0.4994 0.7207 0.7725 0.5963 0.9249 0.7643 0.6364 0.8858 0.8460 0.7305 0.9501
4 0.5205 0.4174 0.6326 0.7642 0.5899 0.9153 0.7795 0.6548 0.8956 0.8437 0.7264 0.9432
5 0.6349 0.5297 0.7451 0.7614 0.6112 0.8978 0.7580 0.6158 0.8887 0.8513 0.7254 0.9571
6 0.5456 0.4082 0.6777 0.7744 0.6579 0.8888 0.8071 0.6675 0.9273 0.8535 0.7340 0.9568


==> curve_delta.dat <==
rung Haikuoff Haikuofflo Haikuoffhi Haikuon Haikuonlo Haikuonhi Sonnetoff Sonnetofflo Sonnetoffhi Sonneton Sonnetonlo Sonnetonhi
-1 0.1352 -0.0000 0.2684 0.1552 0.0610 0.2591 0.3220 0.1211 0.5401 0.2995 0.1063 0.4842
0 0.1686 0.0343 0.3355 0.1589 0.0265 0.3223 0.3806 0.1443 0.6200 0.3294 0.0885 0.5673
1 0.1777 0.0527 0.3375 0.0564 -0.0551 0.1576 0.2932 0.1176 0.4965 0.1447 0.0508 0.2465
2 -0.0026 -0.0321 0.0237 -0.0627 -0.1882 0.0000 -0.0037 -0.0117 0.0007 0.0000 0.0000 0.0000
3 0.1170 0.0215 0.2292 0.1721 0.0714 0.2836 0.3598 0.1521 0.5927 0.3338 0.1018 0.6007
4 0.1165 0.0219 0.2554 0.1456 0.0397 0.2721 0.3392 0.1339 0.5734 0.3583 0.1309 0.6115
5 0.1252 0.0339 0.2500 0.2211 0.0425 0.4657 0.2641 0.0326 0.5124 0.2650 0.0601 0.4935
6 0.1669 0.0393 0.3262 0.2402 0.0890 0.3995 0.3056 0.0922 0.5412 0.3325 0.0831 0.5812


==> curve_p.dat <==
rung Haikuoff Haikuofflo Haikuoffhi Haikuon Haikuonlo Haikuonhi Sonnetoff Sonnetofflo Sonnetoffhi Sonneton Sonnetonlo Sonnetonhi
-1 0.7035 0.6014 0.8016 0.6727 0.5393 0.7995 0.7789 0.6747 0.8733 0.7655 0.6419 0.8774
0 0.5015 0.3655 0.6414 0.4788 0.3366 0.6208 0.7231 0.5877 0.8410 0.6572 0.5146 0.7865
1 0.4184 0.2964 0.5485 0.1749 0.0893 0.2800 0.4456 0.3088 0.5831 0.2501 0.1464 0.3576
2 0.1272 0.0583 0.2099 0.0257 0.0009 0.0728 0.0041 0.0000 0.0118 0.0058 0.0000 0.0170
3 0.6154 0.4855 0.7335 0.7005 0.5613 0.8260 0.8301 0.7203 0.9225 0.8092 0.6985 0.9068
4 0.5847 0.4590 0.7102 0.7292 0.5908 0.8526 0.8359 0.7257 0.9273 0.8248 0.7164 0.9166
5 0.7280 0.6130 0.8370 0.7578 0.6167 0.8825 0.8099 0.7007 0.9092 0.7788 0.6645 0.8844
6 0.7109 0.5892 0.8235 0.8053 0.6736 0.9067 0.8918 0.8054 0.9619 0.8715 0.7906 0.9419

